Phi-4 Technical Report

We present phi-4, a 14-billion parameter language model developed with a training recipe that is centrally focused on data quality. Unlike most language models, where pre-training is based primarily on organic data sources such as web content or code, phi-4 strategically incorporates synthetic data throughout the training process. While previous models in the Phi family largely distill the capabilities of a teacher model (specifically GPT-4), phi-4 substantially surpasses its teacher model on STEM-focused QA capabilities, giving evidence that our data-generation and post-training techniques go beyond distillation. Despite minimal changes to the phi-3 architecture, phi-4 achieves strong performance relative to its size -- especially on reasoning-focused benchmarks -- due to improved data, training curriculum, and innovations in the post-training scheme.

==> pivotal_token_probs.csv <==
2.999999999999999889e-01
2.800000000000000266e-01
2.800000000000000266e-01
3.200000000000000067e-01
3.200000000000000067e-01
2.700000000000000178e-01
2.700000000000000178e-01
3.200000000000000067e-01
3.099999999999999978e-01
3.099999999999999978e-01
2.999999999999999889e-01
2.999999999999999889e-01
3.099999999999999978e-01
3.099999999999999978e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.899999999999999800e-01
2.899999999999999800e-01
2.899999999999999800e-01
2.899999999999999800e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.700000000000000178e-01
2.700000000000000178e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.600000000000000089e-01
2.600000000000000089e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.200000000000000011e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.500000000000000000e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.600000000000000089e-01
2.600000000000000089e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.099999999999999922e-01
2.099999999999999922e-01
2.500000000000000000e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.099999999999999922e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.600000000000000089e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.200000000000000011e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.099999999999999922e-01
2.099999999999999922e-01
2.099999999999999922e-01
2.099999999999999922e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
1.900000000000000022e-01
1.900000000000000022e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.000000000000000111e-01
2.000000000000000111e-01
2.300000000000000100e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.399999999999999911e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.300000000000000100e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.300000000000000100e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.000000000000000111e-01
2.000000000000000111e-01
2.099999999999999922e-01
2.099999999999999922e-01
1.900000000000000022e-01
1.900000000000000022e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.399999999999999911e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.300000000000000100e-01
2.099999999999999922e-01
2.099999999999999922e-01
2.600000000000000089e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.600000000000000089e-01
2.600000000000000089e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.399999999999999911e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.500000000000000000e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.200000000000000011e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.300000000000000100e-01
2.800000000000000266e-01
2.800000000000000266e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.200000000000000011e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.399999999999999911e-01
2.099999999999999922e-01
2.099999999999999922e-01
2.399999999999999911e-01
2.500000000000000000e-01
2.099999999999999922e-01
2.099999999999999922e-01
2.800000000000000266e-01
2.800000000000000266e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.200000000000000011e-01
2.899999999999999800e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.600000000000000089e-01
2.600000000000000089e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.300000000000000100e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.300000000000000100e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.099999999999999922e-01
2.099999999999999922e-01
2.300000000000000100e-01
2.300000000000000100e-01
1.900000000000000022e-01
1.900000000000000022e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.000000000000000111e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.099999999999999922e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.200000000000000011e-01
2.399999999999999911e-01
2.399999999999999911e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.399999999999999911e-01
2.200000000000000011e-01
2.200000000000000011e-01
2.200000000000000011e-01
3.499999999999999778e-01
3.499999999999999778e-01
3.300000000000000155e-01
3.300000000000000155e-01
3.900000000000000133e-01
3.900000000000000133e-01
4.199999999999999845e-01
4.199999999999999845e-01
3.800000000000000044e-01
3.800000000000000044e-01
4.000000000000000222e-01
4.000000000000000222e-01
4.199999999999999845e-01
4.199999999999999845e-01
3.800000000000000044e-01
3.800000000000000044e-01
4.199999999999999845e-01
4.199999999999999845e-01
4.299999999999999933e-01
4.299999999999999933e-01
4.600000000000000200e-01
4.500000000000000111e-01
4.500000000000000111e-01
5.000000000000000000e-01
5.000000000000000000e-01
4.799999999999999822e-01
4.799999999999999822e-01
4.199999999999999845e-01
4.199999999999999845e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.499999999999999556e-01
7.099999999999999645e-01
7.099999999999999645e-01
7.199999999999999734e-01
7.500000000000000000e-01
7.299999999999999822e-01
6.999999999999999556e-01
7.299999999999999822e-01
7.500000000000000000e-01
7.099999999999999645e-01
7.099999999999999645e-01
6.899999999999999467e-01
7.299999999999999822e-01
7.299999999999999822e-01
6.600000000000000311e-01
6.999999999999999556e-01
7.299999999999999822e-01
7.299999999999999822e-01
8.000000000000000444e-01
8.000000000000000444e-01
7.800000000000000266e-01
7.800000000000000266e-01
8.100000000000000533e-01
8.100000000000000533e-01
8.199999999999999512e-01
8.199999999999999512e-01
8.100000000000000533e-01
8.499999999999999778e-01
8.499999999999999778e-01
8.399999999999999689e-01
8.299999999999999600e-01
8.000000000000000444e-01
8.299999999999999600e-01
8.399999999999999689e-01
8.399999999999999689e-01
8.599999999999999867e-01
8.299999999999999600e-01
8.000000000000000444e-01
8.100000000000000533e-01
8.100000000000000533e-01
8.399999999999999689e-01
8.399999999999999689e-01
8.199999999999999512e-01
8.000000000000000444e-01
8.299999999999999600e-01
8.299999999999999600e-01
8.100000000000000533e-01
8.399999999999999689e-01
8.199999999999999512e-01
8.299999999999999600e-01
8.399999999999999689e-01
8.299999999999999600e-01
8.299999999999999600e-01
8.299999999999999600e-01
7.800000000000000266e-01
7.800000000000000266e-01
8.199999999999999512e-01
8.199999999999999512e-01
8.299999999999999600e-01
8.599999999999999867e-01
8.599999999999999867e-01
8.100000000000000533e-01
8.199999999999999512e-01
8.100000000000000533e-01
8.100000000000000533e-01
8.100000000000000533e-01
8.100000000000000533e-01
8.100000000000000533e-01
8.100000000000000533e-01
8.399999999999999689e-01
8.399999999999999689e-01
8.499999999999999778e-01
8.499999999999999778e-01
8.599999999999999867e-01
8.599999999999999867e-01
8.199999999999999512e-01
8.299999999999999600e-01
8.399999999999999689e-01
8.399999999999999689e-01
7.600000000000000089e-01
7.600000000000000089e-01
8.000000000000000444e-01
8.000000000000000444e-01
7.399999999999999911e-01
7.399999999999999911e-01
7.399999999999999911e-01
7.399999999999999911e-01
7.299999999999999822e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.500000000000000000e-01
7.500000000000000000e-01
7.299999999999999822e-01
7.299999999999999822e-01
7.299999999999999822e-01
7.800000000000000266e-01
7.800000000000000266e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.399999999999999911e-01
7.399999999999999911e-01
7.399999999999999911e-01
7.399999999999999911e-01
7.700000000000000178e-01
7.399999999999999911e-01
7.399999999999999911e-01
7.399999999999999911e-01
7.399999999999999911e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.500000000000000000e-01
7.399999999999999911e-01
7.399999999999999911e-01
7.500000000000000000e-01
8.699999999999999956e-01
8.699999999999999956e-01
8.599999999999999867e-01
8.599999999999999867e-01
8.599999999999999867e-01
8.599999999999999867e-01
8.900000000000000133e-01
8.900000000000000133e-01
8.599999999999999867e-01
8.599999999999999867e-01
8.399999999999999689e-01
8.399999999999999689e-01
8.599999999999999867e-01
9.000000000000000222e-01
9.000000000000000222e-01
9.100000000000000311e-01
8.699999999999999956e-01
8.699999999999999956e-01
9.300000000000000488e-01
9.000000000000000222e-01
9.000000000000000222e-01
9.000000000000000222e-01
8.900000000000000133e-01
8.900000000000000133e-01
8.800000000000000044e-01
8.800000000000000044e-01
8.900000000000000133e-01
8.900000000000000133e-01
8.800000000000000044e-01
8.800000000000000044e-01
9.100000000000000311e-01
9.100000000000000311e-01
8.800000000000000044e-01
8.800000000000000044e-01
9.000000000000000222e-01
8.800000000000000044e-01
8.800000000000000044e-01
8.800000000000000044e-01
8.699999999999999956e-01
8.699999999999999956e-01
8.800000000000000044e-01
9.100000000000000311e-01
9.100000000000000311e-01
8.800000000000000044e-01
8.900000000000000133e-01
8.900000000000000133e-01
8.900000000000000133e-01
8.900000000000000133e-01
9.000000000000000222e-01
8.900000000000000133e-01
8.900000000000000133e-01
9.000000000000000222e-01
8.499999999999999778e-01
8.499999999999999778e-01
9.000000000000000222e-01
8.800000000000000044e-01
8.800000000000000044e-01
8.800000000000000044e-01
9.000000000000000222e-01
9.000000000000000222e-01
8.900000000000000133e-01
8.900000000000000133e-01
8.900000000000000133e-01
8.900000000000000133e-01
9.000000000000000222e-01
9.000000000000000222e-01
8.800000000000000044e-01
8.800000000000000044e-01
8.800000000000000044e-01
9.000000000000000222e-01
9.000000000000000222e-01
9.100000000000000311e-01
9.000000000000000222e-01
9.000000000000000222e-01
8.699999999999999956e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.000000000000000222e-01
9.100000000000000311e-01
9.100000000000000311e-01
8.800000000000000044e-01
8.800000000000000044e-01
9.100000000000000311e-01
8.699999999999999956e-01
8.800000000000000044e-01
8.699999999999999956e-01
8.900000000000000133e-01
8.900000000000000133e-01
8.900000000000000133e-01
8.900000000000000133e-01
8.800000000000000044e-01
9.000000000000000222e-01
9.000000000000000222e-01
8.900000000000000133e-01
8.900000000000000133e-01
9.200000000000000400e-01
8.900000000000000133e-01
8.900000000000000133e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.000000000000000222e-01
9.000000000000000222e-01
9.100000000000000311e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
8.900000000000000133e-01
9.100000000000000311e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.200000000000000400e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00

